Optimal control of a kinetic equation

This work addresses an optimal control problem constrained by a degenerate kinetic equation of parabolic-hyperbolic type. Using a hypocoercivity framework we establish the well-posedness of the problem and demonstrate that the optimal solutions exhibit a hypocoercive decay property, ensuring stability and robustness. Building on this framework, we develop a finite element discretisation that preserves the stability properties of the continuous system. The effectiveness and accuracy of the proposed method are validated through a series of numerical experiments, showcasing its ability to handle challenging PDE-constrained optimal control problems.

==> data/optimal_control_errors_p2.csv <==
h,u L2,u H1,u MH1,u mathcal_H,u triple_norm,z L2,z H1,z MH1,z mathcal_H,z triple_norm,Time taken
0.25,0.6377601466001959,3.5447113067799325,1.608859628899222,2.246619775499418,24.393254889580735,18.49089864587726,201.94523197779506,112.11413162434306,130.6050302702203,2561.3635668295583,0.009529829025268555
0.125,1.3289739161793304,9.024245658775644,1.9890433903337799,3.31801730651311,28.99136213592076,19.784930065614038,193.97082626178184,96.80522010837102,116.59015017398505,2519.2289648446626,0.019847393035888672
0.0625,0.3472657554321211,2.775110313961642,0.5789183506129033,0.9261841060450244,12.539183168544039,4.7774331754184445,69.47630692145881,26.938858017737598,31.716291193156042,1325.3192263885549,0.051700592041015625
0.03125,0.10287377651657985,0.9616075441059376,0.18599946292911018,0.28887323944569004,5.985504884237709,1.3166721040360017,27.911025980561785,8.765701954165264,10.082374058201266,683.4508011257067,0.22065043449401855
0.015625,0.027734210704820125,0.3259424511469457,0.06279759339609203,0.09053180410091216,2.834049137723447,0.34053981745613093,12.594378397087775,3.1220416851674893,3.46258150262362,344.35808561807966,1.0236272811889648


==> data/optimal_control_errors_p3.csv <==
h,u L2,u H1,u MH1,u mathcal_H,u triple_norm,z L2,z H1,z MH1,z mathcal_H,z triple_norm,Time taken
0.25,1.5688541593753418,10.496010204610114,2.3509958676302563,3.919850027005598,30.57076955003159,21.988030818728156,209.84631431224003,105.46602007743648,127.45405089616463,2466.8979990002913,0.016283512115478516
0.125,0.23521344732340124,4.660677438632866,0.8737577013772206,1.108971148700622,15.468090500341294,3.8928035569631296,86.65271581281293,22.2036575698001,26.09646112676323,1004.4974219293724,0.029961347579956055
0.0625,0.019057854417027502,1.0934426974812368,0.22221616205643993,0.24127401647346744,4.73026086876483,0.4989618863969448,27.203089408139135,5.666641787694064,6.165603674091009,407.2990605151118,0.10686826705932617
0.03125,0.001445953507555539,0.14670219152935984,0.03032989829647022,0.031775851804025756,0.7468526708634219,0.04235257924016047,4.6232620883059745,1.0470511077798663,1.0894036870200268,84.5106291537707,0.48401570320129395
0.015625,0.0001872028393106312,0.02787061584515383,0.0056959583293677216,0.005883161168678353,0.17510783139475106,0.006295701171246684,1.4125698922940308,0.2928723864016785,0.2991680875729252,22.45679425548546,2.307462692260742


==> data/optimal_control_errors_p4.csv <==
h,u L2,u H1,u MH1,u mathcal_H,u triple_norm,z L2,z H1,z MH1,z mathcal_H,z triple_norm,Time taken
0.25,1.2991233528674426,10.865663816561666,1.9885396116673721,3.2876629645348148,27.735611973164144,11.340715835613178,139.18515733403947,50.859407785388186,62.20012362100137,1466.6437180669118,0.027917861938476562
0.125,0.02710895362902038,0.9513213923248481,0.19254280993570735,0.21965176356472774,4.0677271685430565,0.7717170631309106,25.091700447155088,7.044679132492314,7.816396195623225,397.58418786322363,0.05877399444580078
0.0625,0.001167768906891553,0.05809569520831074,0.008004840607879439,0.009172609514770991,0.7220345466421978,0.08015760050178498,4.127148012057766,0.6564644502767628,0.7366220507785478,67.97288439270497,0.25086259841918945
0.03125,2.4903113510543577e-05,0.003323974006126368,0.0006823219940814738,0.0007072251075920173,0.05096298531707662,0.0019379725667372125,0.2626356359401629,0.057618098969561764,0.05955607153629898,6.804964837970435,1.1596829891204834
0.015625,1.2454789893469874e-06,0.00034906564984729205,7.201963614137317e-05,7.326511513072015e-05,0.0057834067277801465,9.290132516169196e-05,0.027017009714222644,0.0057358025997563495,0.005828703924918042,0.8216036282076722,5.987208127975464


==> data/primal_errors_p2.csv <==
h,u L2,u H1,u MH1,u mathcal_H,u triple_norm,Time taken
0.25,0.44371265329048254,3.067098968425592,1.4162282741371313,1.8599409274276137,23.96712549532453,0.005647182464599609
0.125,0.13780327648530755,1.9372630998392872,0.7801087442768864,0.9179120207621939,19.714184380251922,0.010010004043579102
0.0625,0.042926773266793034,0.9622268036061284,0.2638848814082696,0.30681165467506266,10.6632711800745,0.02974534034729004
0.03125,0.012229481661928176,0.45144956748470316,0.10536626869655026,0.11759575035847844,5.4410871978410915,0.1056058406829834
0.015625,0.0032386674900355787,0.21990611009241848,0.0472001718749362,0.050438839364971774,2.7316956289302894,0.43136096000671387


==> data/primal_errors_p3.csv <==
h,u L2,u H1,u MH1,u mathcal_H,u triple_norm,Time taken
0.25,0.1729168035063502,2.2683247644937623,0.8981275113006549,1.071044314807005,18.785669215459233,0.006421089172363281
0.125,0.03319106041340264,0.9068781959719315,0.21140217962557173,0.24459324003897437,7.911905066526015,0.01631331443786621
0.0625,0.004723141334008495,0.24540999839443517,0.05344813990748752,0.058171281241496016,2.7902682155581835,0.053568363189697266
0.03125,0.0007534046756120848,0.0732044949063372,0.01553387017700294,0.016287274852615025,0.6564045801292516,0.20275235176086426
0.015625,0.0001109220550663412,0.022394668088219542,0.004655319830209533,0.004766241885275874,0.18712396307239762,0.9459221363067627


==> data/primal_errors_p4.csv <==
h,u L2,u H1,u MH1,u mathcal_H,u triple_norm,Time taken
0.25,0.07088790072718874,1.1822207134525695,0.389661794082214,0.4605496948094028,10.42659409046566,0.008842229843139648
0.125,0.00562451761971262,0.19607392666100873,0.0551588702939044,0.06078338791361702,2.7442851798457926,0.02605414390563965
0.0625,0.000639363185540137,0.036387534474487865,0.006614616811120786,0.007253979996660923,0.47154028911764817,0.09190821647644043
0.03125,2.2392115502139616e-05,0.0030810328676706415,0.00063966570468599,0.0006620578201881296,0.04680644694685472,0.41277217864990234
0.015625,1.1764195179436206e-06,0.0003446872196247399,7.124000942450893e-05,7.241642894245255e-05,0.005644218534435557,1.9476702213287354


==> data/space_time_energy.csv <==
time,u_energy,z_energy,D_energy,energy,u_init_energy_decay
0.000000000000000000e+00,1.241305033948864739e-01,1.964965316594581655e-03,0.000000000000000000e+00,1.241305033948864739e-01,1.241305033948864739e-01
6.250000000000000000e-02,2.516387676956295671e-02,4.704665416807326628e-04,0.000000000000000000e+00,2.516387713534214143e-02,1.240493866993430949e-01
1.250000000000000000e-01,8.212801842636473226e-03,1.405342045169328689e-04,0.000000000000000000e+00,8.212803045881591352e-03,1.239683230118687612e-01
1.875000000000000000e-01,2.269145644443590262e-03,5.850455421565713257e-05,0.000000000000000000e+00,2.269149216889505306e-03,1.238873122978238067e-01
2.500000000000000000e-01,7.098821580870266551e-04,1.361213071468989553e-05,0.000000000000000000e+00,7.098887645530046640e-04,1.238063545225912138e-01
3.125000000000000000e-01,2.002269406565463793e-04,4.757325451761824251e-06,0.000000000000000000e+00,2.002424448264448554e-04,1.237254496515765717e-01
3.750000000000000000e-01,6.544390565691230160e-05,1.832152360523057446e-06,0.000000000000000000e+00,6.548912004966047533e-05,1.236445976502080768e-01
4.375000000000000000e-01,2.464434729321531749e-05,7.264948634130018838e-07,0.000000000000000000e+00,2.477193308924615880e-05,1.235637984839365044e-01
5.000000000000000000e-01,9.663914169821885352e-06,3.128902351531795525e-07,0.000000000000000000e+00,9.976804404975064746e-06,1.234830521182352370e-01
5.625000000000000000e-01,3.851410982754699061e-06,1.275857960308428416e-07,0.000000000000000000e+00,4.577905846167700733e-06,1.234023585186001942e-01
6.250000000000000000e-01,1.538036849157917095e-06,4.521439274817103654e-08,0.000000000000000000e+00,3.370189209680974329e-06,1.233217176505498475e-01
6.875000000000000000e-01,8.150471481283618743e-07,1.550416989848756043e-08,0.000000000000000000e+00,5.572372599890186337e-06,1.232411294796252055e-01
7.500000000000000000e-01,4.575528542839666780e-07,6.606465977960615686e-09,0.000000000000000000e+00,1.406968356897386242e-05,1.231605939713898284e-01
8.125000000000000000e-01,2.578550340626730193e-07,3.572445915247153403e-09,0.000000000000000000e+00,5.876240924971980352e-05,1.230801110914297031e-01
8.750000000000000000e-01,1.758421280988526443e-07,1.203245118282879064e-09,0.000000000000000000e+00,1.407100466450317223e-04,1.229996808053533675e-01
9.375000000000000000e-01,2.744271726738686696e-07,3.657791861692182874e-10,0.000000000000000000e+00,4.707409688534065556e-04,1.229193030787918278e-01
1.000000000000000000e+00,4.012505729550884970e-07,1.133399628344793645e-41,0.000000000000000000e+00,1.965366567167536535e-03,1.228389778773985030e-01

